Compiling Halide Programs to Push-Memory Accelerators

Image processing and machine learning applications benefit tremendously from hardware acceleration, but existing compilers target either FPGAs, which sacrifice power and performance for flexible hardware, or ASICs, which rapidly become obsolete as applications change. Programmable domain-specific accelerators have emerged as a promising middle-ground between these two extremes, but such architectures have traditionally been difficult compiler targets. The main obstacle is that these accelerators often use a different memory abstraction than CPUs and GPUs: push memories that send a data stream from one computation kernel to other kernels, possibly reordered. To address the compilation challenges caused by push memories, we propose that the representation of memory in the middle and backend of the compiler be altered to combine storage with address generation and control logic in a single structure -- a unified buffer. We show that this compiler abstraction can be implemented efficiently on a programmable accelerator, and design a memory mapping algorithm that combines polyhedral analysis and software vectorization techniques to target our accelerator. Our evaluation shows that the compiler supports programmability while maintaining high performance. It can compile a wide range of image processing and machine learning applications to our accelerator with 4.7x better runtime and 4.3x better energy-efficiency as compared to an FPGA.

==> code/code-origin.txt <==
for y in [0:65]:
  if (y<64):
    for x in [0:64]:
      Buf[x, y] = in[x, y] 
  if (y>0):
    for x in [0:64]:
      out[x, y-1] = Buf[x, y-1] 

==> code/code-vec.txt <==
for y in [0:65]:
  if (y < 64):
    for x_o in [0:16]:
      for x_i in [0:4]:
        //apply transformation in eq.2
        AGG[x_i] = in[x_i + 4*x_o, y]
      //apply transformation in eq.3
      SRAM[x_o, y] = AGG[0:4]
  if (y > 0):
    for x_o in [0:16]:
      //apply transformation in eq.3
      TB[0:4] = SRAM[x_o, y-1]
      for x_i in [0:4]:
        //apply transformation in eq.2
        out[x_i + 4*x_o, y-1] = TB[x_i] 
